The ATLAS3D project - XVIII. CARMA CO imaging survey of early-type galaxies

We present the Combined Array for Research in Millimeter Astronomy (CARMA) ATLAS3D molecular gas imaging survey, a systematic study of the distribution and kinematics of molecular gas in CO-rich early-type galaxies. Our full sample of 40 galaxies (30 newly mapped and 10 taken from the literature) is complete to a 12CO(1-0) integrated flux of 18.5 Jy km/s, and it represents the largest, best-studied sample of its type to date. A comparison of the CO distribution of each galaxy to the g-r color image (representing dust) shows that the molecular gas and dust distributions are in good agreement and trace the same underlying interstellar medium. The galaxies exhibit a variety of CO morphologies, including discs (50%), rings (15%), bars+rings (10%), spiral arms (5%), and mildly (12.5%) and strongly (7.5%) disrupted morphologies. There appear to be weak trends between galaxy mass and CO morphology, whereby the most massive galaxies in the sample tend to have molecular gas in a disc morphology. We derive a lower limit to the total accreted molecular gas mass across the sample of 2.48x10^10 Msuns, or approximately 8.3x10^8 Msuns per minor merger within the sample, consistent with minor merger stellar mass ratios.

==> figures/epses.txt <==
CMD+carma.eps
dustgr.eps
gals_mom1.eps
gals_r+co.eps
ic1024_chans.eps
ic1024_mom0.eps
ic1024_mom1.eps
ic1024_pv.eps
ic1024_specs.eps
ic1024r+co.eps
ic676_chans.eps
ic676_mom0.eps
ic676_mom1.eps
ic676_pv.eps
ic676_specs.eps
ic676r+co.eps
ic719_chans.eps
ic719_mom0.eps
ic719_mom1.eps
ic719_pv.eps
ic719_specs.eps
ic719r+co.eps
ngc1222_chans.eps
ngc1222_mom0.eps
ngc1222_mom1.eps
ngc1222_pv.eps
ngc1222_specs.eps
ngc1222r+co.eps
ngc1266_chans.eps
ngc1266_mom0.eps
ngc1266_mom1.eps
ngc1266_pv.eps
ngc1266_specs.eps
ngc1266r+co.eps
ngc2697_chans.eps
ngc2697_mom0.eps
ngc2697_mom1.eps
ngc2697_pv.eps
ngc2697_specs.eps
ngc2697r+co.eps
ngc2764_chans.eps
ngc2764_mom0.eps
ngc2764_mom1.eps
ngc2764_pv.eps
ngc2764_specs.eps
ngc2764r+co.eps
ngc2768.eps
ngc2824_chans.eps
ngc2824_mom0.eps
ngc2824_mom1.eps
ngc2824_pv.eps
ngc2824_specs.eps
ngc2824r+co.eps
ngc3032.eps
ngc3182_chans.eps
ngc3182_mom0.eps
ngc3182_mom1.eps
ngc3182_pv.eps
ngc3182_specs.eps
ngc3182r+co.eps
ngc3489.eps
ngc3607_chans.eps
ngc3607_mom0.eps
ngc3607_mom1.eps
ngc3607_pv.eps
ngc3607_specs.eps
ngc3607r+co.eps
ngc3619_chans.eps
ngc3619_mom0.eps
ngc3619_mom1.eps
ngc3619_pv.eps
ngc3619_specs.eps
ngc3619r+co.eps
ngc3626_chans.eps
ngc3626_mom0.eps
ngc3626_mom1.eps
ngc3626_pv.eps
ngc3626_specs.eps
ngc3626r+co.eps
ngc3665_chans.eps
ngc3665_mom0.eps
ngc3665_mom1.eps
ngc3665_pv.eps
ngc3665_specs.eps
ngc3665r+co.eps
ngc4119_chans.eps
ngc4119_mom0.eps
ngc4119_mom1.eps
ngc4119_pv.eps
ngc4119_specs.eps
ngc4119r+co.eps
ngc4150.eps
ngc4150_chans.eps
ngc4150_mom0.eps
ngc4150_mom1.eps
ngc4150_pv.eps
ngc4150_specs.eps
ngc4150r+co.eps
ngc4292_chans.eps
ngc4292_mom0.eps
ngc4292_mom1.eps
ngc4292_pv.eps
ngc4292_specs.eps
ngc4292r+co.eps
ngc4324_chans.eps
ngc4324_mom0.eps
ngc4324_mom1.eps
ngc4324_pv.eps
ngc4324_specs.eps
ngc4324r+co.eps
ngc4429_chans.eps
ngc4429_mom0.eps
ngc4429_mom1.eps
ngc4429_pv.eps
ngc4429_specs.eps
ngc4429r+co.eps
ngc4435_chans.eps
ngc4435_mom0.eps
ngc4435_mom1.eps
ngc4435_pv.eps
ngc4435_specs.eps
ngc4435r+co.eps
ngc4459.eps
ngc4476.eps
ngc4477.eps
ngc4526.eps
ngc4550.eps
ngc4694_chans.eps
ngc4694_mom0.eps
ngc4694_mom1.eps
ngc4694_pv.eps
ngc4694_specs.eps
ngc4694r+co.eps
ngc4710_chans.eps
ngc4710_mom0.eps
ngc4710_mom1.eps
ngc4710_pv.eps
ngc4710_specs.eps
ngc4710r+co.eps
ngc4753_chans.eps
ngc4753_mom0.eps
ngc4753_mom1.eps
ngc4753_pv.eps
ngc4753_specs.eps
ngc4753r+co.eps
ngc5173_chans.eps
ngc5173_mom0.eps
ngc5173_mom1.eps
ngc5173_pv.eps
ngc5173_specs.eps
ngc5173r+co.eps
ngc524_1.eps
ngc5379_chans.eps
ngc5379_mom0.eps
ngc5379_mom1.eps
ngc5379_pv.eps
ngc5379_specs.eps
ngc5379r+co.eps
ngc5866_chans.eps
ngc5866_mom0.eps
ngc5866_mom1.eps
ngc5866_pv.eps
ngc5866_specs.eps
ngc5866r+co.eps
ngc6014_chans.eps
ngc6014_mom0.eps
ngc6014_mom1.eps
ngc6014_pv.eps
ngc6014_specs.eps
ngc6014r+co.eps
ngc7465_chans.eps
ngc7465_mom0.eps
ngc7465_mom1.eps
ngc7465_pv.eps
ngc7465_specs.eps
ngc7465r+co.eps
pgc029321_chans.eps
pgc029321_mom0.eps
pgc029321_mom1.eps
pgc029321_pv.eps
pgc029321_specs.eps
pgc029321r+co.eps
pgc058114_chans.eps
pgc058114_mom0.eps
pgc058114_mom1.eps
pgc058114_pv.eps
pgc058114_specs.eps
pgc058114r+co.eps
ugc05408_chans.eps
ugc05408_mom0.eps
ugc05408_mom1.eps
ugc05408_pv.eps
ugc05408_specs.eps
ugc05408r+co.eps
ugc06176_chans.eps
ugc06176_mom0.eps
ugc06176_mom1.eps
ugc06176_pv.eps
ugc06176_specs.eps
ugc06176r+co.eps
ugc09519_chans.eps
ugc09519_mom0.eps
ugc09519_mom1.eps
ugc09519_pv.eps
ugc09519_specs.eps
ugc09519r+co.eps

